Close detached white dwarf + brown dwarf binaries: further evidence for low values of the common envelope efficiency

Common envelope evolution is a fundamental ingredient in our understanding of the formation of close binary stars containing compact objects which includes the progenitors of type Ia supernovae, short gamma ray bursts and most stellar gravitational wave sources. To predict the outcome of common envelope evolution we still rely to a large degree on a simplified energy conservation equation. Unfortunately, this equation contains a theoretically rather poorly constrained efficiency parameter ($\alpha_{\mathrm{CE}}$) and, even worse, it is unclear if energy sources in addition to orbital energy (such as recombination energy) contribute to the envelope ejection process. In previous works we reconstructed the evolution of observed populations of post common envelope binaries (PCEBs) consisting of white dwarfs with main sequence star companions and found indications that the efficiency is rather small ($\alpha_{\mathrm{CE}}\simeq0.2-0.3$) and that extra energy sources are only required in very few cases. Here we used the same reconstruction tool to investigate the evolutionary history of a sample of observed PCEBs with brown dwarf companions. In contrast to previous works, we found that the evolution of observationally well characterized PCEBs with brown dwarf companions can be understood assuming a low common envelope efficiency ($\alpha_{\mathrm{CE}}=0.24-0.41$), similar to that required to understand PCEBs with main sequence star companions, and that contributions from recombination energy are not required. We conclude that the vast majority of PCEBs form from common envelope evolution that can be parameterized with a small efficiency and without taking into account additional energy sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
